Frequency-explicit convergence analysis of a multiscale finite element method for highly heterogeneous scattering problems

We analyze the numerical approximation of time-harmonic scattering by highly heterogeneous penetrable obstacles. These problems are especially challenging in the high-frequency regime, where the size of the scatterer $L$ is much larger than the wavelength, i.e., the wavenumber $k$ is such that $kL \gg 1$. Here, we further consider the situation where the scatterer contains different materials, with a characteristic size $\varepsilon$ such that $k\varepsilon \ll 1$. We propose a high-order multiscale finite element method, and provide an error analysis that is explicit in both $k$ and $\varepsilon$. Crucially, our error estimates suggest that using a high-order method should reduce the computational cost for large frequencies, which is corroborated by numerical examples.

==> figures/data/curve_1_0.005.txt <==
N p1f p1c p0f p0c
16 0.0127271 0.893033 0.25537 1.02224
32 0.00711032 2.00614 0.0783636 1.30651
64 0.00946167 1.05106 0.0329736 1.06553
128 0.0160795 0.52481 0.0235895 0.533605
256 0.0276938 0.567236 0.0328076 0.56696
512 0.0484937 0.610413 0.0526967 0.61045
1024 0.0176619 0.526767 0.0973795 0.526778


==> figures/data/curve_1_0.010.txt <==
N p1f p1c p0f p0c
16 0.0168541 1.27639 0.257916 1.15669
32 0.0157845 1.0642 0.0828064 1.09129
64 0.0233137 0.560952 0.0427377 0.613283
128 0.0360139 0.673757 0.0442554 0.666429
256 0.0578464 0.595401 0.0636764 0.595372
512 0.0255126 0.500801 0.108711 0.500797
1024 0.00344138 0.323013 0.0525184 0.323075


==> figures/data/curve_1_0.020.txt <==
N p1f p1c p0f p0c
16 0.0236735 1.0654 0.261542 1.09374
32 0.0277812 0.891415 0.0935541 0.91336
64 0.0408712 0.871754 0.0633858 0.868694
128 0.0632235 0.635741 0.0717516 0.633153
256 0.0302869 0.504234 0.114641 0.503966
512 0.0075333 0.335455 0.058421 0.335604
1024 0.00147061 0.173095 0.0213526 0.173214


==> figures/data/curve_1_0.050.txt <==
N p1f p1c p0f p0c
16 0.0397085 1.31527 0.275664 1.07798
32 0.0520761 1.06823 0.111385 1.08848
64 0.0750536 0.606589 0.103154 0.656549
128 0.0210871 0.451537 0.109519 0.453097
256 0.00704742 0.297486 0.0475154 0.297667
512 0.00194224 0.153572 0.0193895 0.154299
1024 0.000331843 0.0705416 0.00800867 0.0709153


==> figures/data/curve_1_0.100.txt <==
N p1f p1c p0f p0c
16 0.0655731 1.07191 0.298687 1.08704
32 0.0814497 0.880839 0.181743 0.885361
64 0.0223784 0.4759 0.131261 0.492891
128 0.00746991 0.361914 0.0556718 0.377554
256 0.00235209 0.158462 0.0225854 0.161667
512 0.000563251 0.0790147 0.0102462 0.0807576
1024 9.09259e-05 0.035599 0.00457344 0.03637


==> figures/data/curve_1_0.200.txt <==
N p1f p1c p0f p0c
16 0.0910254 1.02715 0.390384 1.05468
32 0.0265637 0.952054 0.206714 1.08839
64 0.00809429 0.343422 0.0776571 0.399229
128 0.00255534 0.172446 0.0307116 0.192537
256 0.000676099 0.0836065 0.0139657 0.0915513
512 0.000153069 0.0410017 0.00670211 0.0447104
1024 2.57536e-05 0.0183865 0.00317564 0.0200062


==> figures/data/curve_1_0032.txt <==
eps p1f p1c p0f p0c
0.50 0.00612883 0.314072 0.090822 0.384003
0.20 0.0265637 0.952054 0.206714 1.08839
0.10 0.0814497 0.880839 0.181743 0.885361
0.05 0.0520761 1.06823 0.111385 1.08848
0.02 0.0277812 0.891415 0.0935541 0.91336
0.01 0.0157845 1.0642 0.0828064 1.09129
0.005 0.00711032 2.00614 0.0783636 1.30651


==> figures/data/curve_5_0.005.txt <==
N p1f p1c p0f p0c
16 0.449467 1.05649 0.427734 1.00112
32 0.330904 1.47225 0.453816 1.00755
64 0.0472138 0.93528 0.426912 1.31307
128 0.0535645 1.08204 0.328046 1.35064
256 0.105103 1.0471 0.194796 1.09686
512 0.195435 1.09034 0.221391 1.02291
1024 0.0767679 0.530084 0.330401 0.51979


==> figures/data/curve_5_0.010.txt <==
N p1f p1c p0f p0c
16 0.448506 1.04565 0.427735 1.00109
32 0.332637 1.22494 0.586242 1.00754
64 0.0901177 1.13342 0.426461 1.22402
128 0.120726 0.922375 0.356599 1.24575
256 0.209758 0.877373 0.286848 1.26709
512 0.0893353 0.753177 0.347537 0.640062
1024 0.00946268 0.340202 0.202547 0.35553


==> figures/data/curve_5_0.020.txt <==
N p1f p1c p0f p0c
16 0.445767 1.06013 0.427747 1.00104
32 0.331031 1.19961 1.28791 1.00759
64 0.159873 1.0532 0.429713 1.15554
128 0.225685 0.863126 0.380078 1.27296
256 0.0917617 0.867141 0.371727 0.902417
512 0.0117178 0.372541 0.226202 0.366052
1024 0.00141238 0.171641 0.0690316 0.195433


==> figures/data/curve_5_0.050.txt <==
N p1f p1c p0f p0c
16 0.46234 1.03866 0.456796 1.00097
32 0.367913 1.1435 0.477718 1.00719
64 0.260766 1.02219 0.503187 1.2149
128 0.0450165 0.848995 0.385437 1.14519
256 0.00658837 0.719611 0.246708 1.09107
512 0.00129553 0.335752 0.0709393 0.578056
1024 0.00021095 0.107281 0.0198532 0.176598


==> figures/data/curve_5_0.100.txt <==
N p1f p1c p0f p0c
16 0.412092 1.09914 0.384182 1.00084
32 0.310408 1.27754 0.430883 1.00501
64 0.11469 0.936028 0.380357 1.21876
128 0.0154416 0.565483 0.321293 1.31617
256 0.00220044 0.184158 0.19726 0.670212
512 0.000435906 0.0494067 0.0837238 0.185485
1024 7.13694e-05 0.0169376 0.0252365 0.0528813


==> figures/data/curve_5_0.200.txt <==
N p1f p1c p0f p0c
16 0.432022 1.05961 0.560221 1.00117
32 0.369867 1.22489 0.545789 1.01002
64 0.0537796 0.742946 0.452696 1.36035
128 0.00447358 0.763302 0.331474 1.4146
256 0.000842786 0.116457 0.0845139 0.92086
512 0.000181423 0.0429725 0.0238514 0.268764
1024 3.07968e-05 0.0178353 0.0107374 0.0742964


==> figures/data/curve_5_0128.txt <==
eps p1f p1c p0f p0c
0.50  0.0108615 0.217166 0.347547 1.3146
0.20  0.00447358 0.763302 0.331474 1.4146
0.10  0.0154416 0.565483 0.321293 1.31617
0.05  0.0450165 0.848995 0.385437 1.14519
0.02  0.225685 0.863126 0.380078 1.27296
0.01  0.120726 0.922375 0.356599 1.24575
0.005 0.0535645 1.08204 0.328046 1.35064

